Fully Neural Network Mode Based Intra Prediction of Variable Block Size

Intra prediction is an essential component in the image coding. This paper gives an intra prediction framework completely based on neural network modes (NM). Each NM can be regarded as a regression from the neighboring reference blocks to the current coding block. (1) For variable block size, we utilize different network structures. For small blocks 4x4 and 8x8, fully connected networks are used, while for large blocks 16x16 and 32x32, convolutional neural networks are exploited. (2) For each prediction mode, we develop a specific pre-trained network to boost the regression accuracy. When integrating into HEVC test model, we can save 3.55%, 3.03% and 3.27% BD-rate for Y, U, V components compared with the anchor. As far as we know, this is the first work to explore a fully NM based framework for intra prediction, and we reach a better coding gain with a lower complexity compared with the previous work.

==> 16_fc_4x1024.dat <==
0	28.058
1	27.842
2	29.901
3	29.686
4	27.377
5	28.828
6	28.099
7	29.597
8	27.469
9	30.024
10	32.126
11	29.753
12	28.803
13	31.077
14	32.735
15	31.049
16	26.485
17	28.15
18	29.406
19	25.525
20	29.812
21	32.111
22	30.534
23	32.085
24	30.587
25	32.692
26	33.043
27	29.53
28	29.489
29	28.453
30	24.516
31	28.974
32	28.539
33	29.83
34	29.185


==> 16_inria_4x16.dat <==
0	28.228
1	28.116
2	30.194
3	30.24
4	27.963
5	29.094
6	28.434
7	29.755
8	27.894
9	30.071
10	32.481
11	30.025
12	29.06
13	31.272
14	32.936
15	31.286
16	26.521
17	28.339
18	29.462
19	25.252
20	29.993
21	31.876
22	31.054
23	32.276
24	30.513
25	32.582
26	33.205
27	30.006
28	29.63
29	28.047
30	25.053
31	28.792
32	28.273
33	30.658
34	29.555


==> best_nm.dat <==
0	17.65098432
1	8.808808809
2	1.701701702
3	1.067734401
4	1.034367701
5	1.701701702
6	2.535869203
7	1.601601602
8	1.701701702
9	1.534868202
10	1.601601602
11	1.935268602
12	1.368034701
13	2.102102102
14	1.468134801
15	1.434768101
16	1.735068402
17	1.368034701
18	1.968635302
19	2.335669002
20	2.369035702
21	3.536870204
22	3.536870204
23	3.503503504
24	2.836169503
25	1.935268602
26	5.472138805
27	1.735068402
28	3.003003003
29	4.104104104
30	2.402402402
31	1.835168502
32	2.535869203
33	2.268935602
34	2.268935602



==> best_tm.dat <==
0	20.66447609
1	12.34027017
2	1.277838627
3	1.131799927
4	0.912741877
5	1.095290252
6	2.008032129
7	1.095290252
8	1.387367652
9	0.620664476
10	2.701715955
11	1.350857977
12	1.825483753
13	0.657174151
14	1.533406353
15	1.971522453
16	1.131799927
17	1.387367652
18	1.861993428
19	2.66520628
20	2.628696605
21	3.139832055
22	3.943044907
23	3.066812705
24	2.154070829
25	2.336619204
26	5.585980285
27	1.168309602
28	3.03030303
29	2.774735305
30	2.81124498
31	2.117561154
32	1.496896678
33	2.154070829
34	1.971522453


==> bqsquare_orig_rd_qp37.dat <==
3262.56	    29.545091



==> bqsquare_proposal_rd_qp37.dat <==
3194.4      29.594883



==> bqsquare_tip_rd_qp37.dat <==
3205.92	    29.527481


==> hevc_tm.dat <==
0	27.769
1	27.565
2	29.47
3	29.03
4	26.961
5	28.75
6	27.721
7	29.669
8	26.896
9	29.295
10	32.177
11	29.468
12	28.94
13	31.033
14	32.613
15	31.219
16	26.546
17	28.345
18	29.253
19	25.04
20	29.788
21	32.123
22	30.564
23	32.055
24	30.185
25	32.382
26	33.169
27	29.263
28	28.274
29	27.532
30	23.3
31	27.362
32	27.418
33	29.476
34	28.76


==> kas_orig_rd_qp37.dat <==
4804.32	    36.616321


==> kas_proposal_rd_qp37.dat <==
4577.76	36.662287


==> kas_tip_rd_qp37.dat <==
4598.880000	 36.553204	 
